Measurement of photon-jet transverse momentum correlations in 5.02 TeV Pb+Pb and $pp$ collisions with ATLAS

Jets created in association with a photon can be used as a calibrated probe to study energy loss in the medium created in nuclear collisions. Measurements of the transverse momentum balance between isolated photons and inclusive jets are presented using integrated luminosities of 0.49 nb$^{-1}$ of Pb+Pb collision data at $\sqrt{s_\mathrm{NN}}=5.02$ TeV and 25 pb$^{-1}$ of $pp$ collision data at $\sqrt{s}=5.02$ TeV recorded with the ATLAS detector at the LHC. Photons with transverse momentum $63.1 < p_\mathrm{T}^{\gamma} < 200$ GeV and $\left|\eta^{\gamma}\right| < 2.37$ are paired inclusively with all jets in the event that have $p_\mathrm{T}^\mathrm{jet} > 31.6$ GeV and pseudorapidity $\left|\eta^\mathrm{jet}\right| < 2.8$. The transverse momentum balance given by the jet-to-photon $p_\mathrm{T}$ ratio, $x_\mathrm{J\gamma}$, is measured for pairs with azimuthal opening angle $\Delta\phi > 7\pi/8$. Distributions of the per-photon jet yield as a function of $x_\mathrm{J\gamma}$, $(1/N_\gamma)(\mathrm{d}N/\mathrm{d}x_\mathrm{J\gamma})$, are corrected for detector effects via a two-dimensional unfolding procedure and reported at the particle level. In $pp$ collisions, the distributions are well described by Monte Carlo event generators. In Pb+Pb collisions, the $x_\mathrm{J\gamma}$ distribution is modified from that observed in $pp$ collisions with increasing centrality, consistent with the picture of parton energy loss in the hot nuclear medium. The data are compared with a suite of energy-loss models and calculations.

==> Metadata.txt <==
Measurement of photon--jet transverse momentum correlations in
5.02 TeV Pb+Pb and $pp$ collisions with ATLAS

Jets created in association with a photon can be used as a calibrated
probe to study energy loss in the medium created in nuclear
collisions. Measurements of the transverse momentum balance between
isolated photons and inclusive jets are presented using integrated
luminosities of 0.49 nb$^{-1}$ of Pb+Pb collision data at
$\sqrt{s_\mathrm{NN}}=5.02$ TeV and 25 pb$^{-1}$ of $pp$ collision
data at $\sqrt{s}=5.02$ TeV recorded with the ATLAS detector at the
LHC. Photons with transverse momentum $63.1 < p_\mathrm{T}^{\gamma} <
200$ GeV and $\left|\eta^{\gamma}\right| < 2.37$ are paired
inclusively with all jets in the event that have
$p_\mathrm{T}^\mathrm{jet} > 31.6$ GeV and pseudorapidity
$\left|\eta^\mathrm{jet}\right| < 2.8$. The transverse momentum
balance given by the jet-to-photon $p_\mathrm{T}$ ratio,
$x_\mathrm{J\gamma}$, is measured for pairs with azimuthal opening
angle $\Delta\phi > 7\pi/8$. Distributions of the per-photon jet yield
as a function of $x_\mathrm{J\gamma}$,
$(1/N_\gamma)(\mathrm{d}N/\mathrm{d}x_\mathrm{J\gamma})$, are
corrected for detector effects via a two-dimensional unfolding
procedure and reported at the particle level. In $pp$ collisions, the
distributions are well described by Monte Carlo event generators. In
Pb+Pb collisions, the $x_\mathrm{J\gamma}$ distribution is modified
from that observed in $pp$ collisions with increasing centrality,
consistent with the picture of parton energy loss in the hot nuclear
medium. The data are compared with a suite of energy-loss models and
calculations.

39 pages in total, author list starting page 23, 10 figures, no tables,
final version published as Physics Letters B 789 (2019) 167. All figures including auxiliary figures are
available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2018-06/ 

CERN-EP-2018-196

keywords: heavy-ion collisions, quark-gluon plasma, jet quenching, parton energy loss, direct photons, reconstructed jet


